A Control-Referenced Tri-Channel OECT Receiver for Hybrid Molecular Communication Toward Brain Organoid Interfaces

Brain organoid interfaces that seek neuromodulator readout benefit from chemical receivers with molecular specificity and tolerance to drift. This paper presents a receiver-centric theoretical study of a control-referenced tri-channel organic electrochemical transistor (OECT) receiver with dopamine- and serotonin-selective pixels alongside a hydrogel-matched control pixel. The Ag/AgCl electrode provides the electrochemical gate reference, whereas the control pixel is used only as a matched reference for common-mode drift and other low-frequency baseline fluctuations during amplitude decisions. We couple finite-duration release, restricted diffusion with clearance, aptamer binding, OECT transduction, and correlated thermal, flicker, and drift noise, and we evaluate MoSK, CSK-4, and a 2-bit Hybrid detector on the same front-end by Monte Carlo simulation. At $r=45$ micrometers, control referencing mainly benefits the Hybrid amplitude branch, reducing Hybrid SER from $3.71\times 10^{-2}$ to $1.09\times 10^{-2}$ at $N_m=1.40\times 10^4$ molecules/symbol while barely changing the MoSK component. In calibrated no-ISI front-end benchmarks, Hybrid+CTRL reaches an LoD of 11866 molecules/symbol at 45 micrometers and remains below CSK-4+CTRL over much of the medium-to-long-distance range studied. The reported SER and LoD values are scenario-based receiver forecasts, whereas the more transferable result is the regime-dependent rule for when matched control referencing benefits Hybrid amplitude decoding.

==> Author_Biographies/Author_Biographies.txt <==
Hongbin Ni (Member, IEEE) received the B.Eng. degree in Mechatronic Engineering from The University of Manchester, U.K., in 2021 and the M.Sc. degree in Biomedical Engineering from Imperial College London, U.K., in 2022. He is currently working toward the Ph.D. degree in Engineering with the Internet of Everything Group, Department of Engineering, University of Cambridge, U.K. His research interests include molecular communications and its applications to neural interfaces.

Ozgur B. Akan (Fellow, IEEE) received the Ph.D. degree from the School of Electrical and Computer Engineering, Georgia Institute of Technology, Atlanta, in 2004. He is currently the Head of the Internet of Everything Group, Department of Engineering, University of Cambridge, U.K., and the Director of the Centre for Next-Generation Communications, Koç University, Türkiye. His research interests include wireless, nano, and molecular communications and Internet of Everything.
